Metabolism, information, and viability in a simulated physically-plausible protocell

Critical experimental design issues connecting energy transduction and inheritable information within a protocell are explored and elucidated. The protocell design utilizes a photo-driven energy transducer (a ruthenium complex) to turn resource molecules into building blocks, in a manner that is modulated by a combinatorial DNA-based co-factor. This co-factor molecule serves as part of an electron relay for the energy transduction mechanism, where the charge-transport rates depend on the sequence that contains an oxo-guanine. The co-factor also acts as a store of inheritable information due to its ability to replicate non-enzymatically through template-directed ligation. Together, the energy transducer and the co-factor act as a metabolic catalyst that produces co-factor DNA building blocks as well as fatty acids (from picolinium ester and modified DNA oligomers), where the fatty acids self-assemble into vesicles on which exterior surface both the co-factor (DNA) and the energy transducer are anchored with hydrophobic tails. Here we use simulations to study how the co-factor sequence determines its fitness as reflected by charge transfer and replication rates. To estimate the impact on the protocell, we compare these rates with previously measured metabolic rates from a similar system where the charge transfer is directly between the ruthenium complex and the oxo-guanine (without DNA replication and charge transport). Replication and charge transport turn out to have different and often opposing sequence requirements. Functional information of the co-factor molecules is used to probe the feasibility of randomly picking co-factor sequences from a limited population of co-factors molecules, where a good co-factor can enhance both metabolic biomass production and its own replication rate.

==> strand_table.csv <==
Strand;substrand composition
1;1  1  6  1  1  5
2;1  1  6  1  2  5
3;1  1  6  1  3  5
4;1  1  6  1  4  5
5;1  1  6  1  5  1
6;1  1  6  1  5  2
7;1  1  6  2  1  5
8;1  1  6  2  2  5
9;1  1  6  2  5  1
10;1  1  6  2  5  2
11;1  1  6  5  1  1
12;1  1  6  5  1  2
13;1  1  6  5  1  3
14;1  1  6  5  1  4
15;1  1  6  5  2  1
16;1  1  6  5  2  2
17;1  2  6  1  1  5
18;1  2  6  1  2  5
19;1  2  6  1  3  5
20;1  2  6  1  4  5
21;1  2  6  1  5  1
22;1  2  6  1  5  2
23;1  2  6  2  1  5
24;1  2  6  2  2  5
25;1  2  6  2  5  1
26;1  2  6  2  5  2
27;1  2  6  5  1  1
28;1  2  6  5  1  2
29;1  2  6  5  1  3
30;1  2  6  5  1  4
31;1  2  6  5  2  1
32;1  2  6  5  2  2
33;1  3  6  1  1  5
34;1  3  6  1  2  5
35;1  3  6  1  3  5
36;1  3  6  1  4  5
37;1  3  6  1  5  1
38;1  3  6  1  5  2
39;1  3  6  2  1  5
40;1  3  6  2  2  5
41;1  3  6  2  5  1
42;1  3  6  2  5  2
43;1  3  6  5  1  1
44;1  3  6  5  1  2
45;1  3  6  5  1  3
46;1  3  6  5  1  4
47;1  3  6  5  2  1
48;1  3  6  5  2  2
49;1  4  6  1  1  5
50;1  4  6  1  2  5
51;1  4  6  1  3  5
52;1  4  6  1  4  5
53;1  4  6  1  5  1
54;1  4  6  1  5  2
55;1  4  6  2  1  5
56;1  4  6  2  2  5
57;1  4  6  2  5  1
58;1  4  6  2  5  2
59;1  4  6  5  1  1
60;1  4  6  5  1  2
61;1  4  6  5  1  3
62;1  4  6  5  1  4
63;1  4  6  5  2  1
64;1  4  6  5  2  2
65;1  5  6  1  1  1
66;1  5  6  1  1  2
67;1  5  6  1  1  3
68;1  5  6  1  1  4
69;1  5  6  1  2  1
70;1  5  6  1  2  2
71;1  5  6  1  3  1
72;1  5  6  1  3  2
73;1  5  6  1  4  1
74;1  5  6  1  4  2
75;1  5  6  2  1  1
76;1  5  6  2  1  2
77;1  5  6  2  1  3
78;1  5  6  2  1  4
79;1  5  6  2  2  1
80;1  5  6  2  2  2
81;2  1  6  1  1  5
82;2  1  6  1  2  5
83;2  1  6  1  3  5
84;2  1  6  1  4  5
85;2  1  6  1  5  1
86;2  1  6  1  5  2
87;2  1  6  2  1  5
88;2  1  6  2  2  5
89;2  1  6  2  5  1
90;2  1  6  2  5  2
91;2  1  6  5  1  1
92;2  1  6  5  1  2
93;2  1  6  5  1  3
94;2  1  6  5  1  4
95;2  1  6  5  2  1
96;2  1  6  5  2  2
97;2  2  6  1  1  5
98;2  2  6  1  2  5
99;2  2  6  1  3  5
100;2  2  6  1  4  5
101;2  2  6  1  5  1
102;2  2  6  1  5  2
103;2  2  6  2  1  5
104;2  2  6  2  2  5
105;2  2  6  2  5  1
106;2  2  6  2  5  2
107;2  2  6  5  1  1
108;2  2  6  5  1  2
109;2  2  6  5  1  3
110;2  2  6  5  1  4
111;2  2  6  5  2  1
112;2  2  6  5  2  2
113;2  5  6  1  1  1
114;2  5  6  1  1  2
115;2  5  6  1  1  3
116;2  5  6  1  1  4
117;2  5  6  1  2  1
118;2  5  6  1  2  2
119;2  5  6  1  3  1
120;2  5  6  1  3  2
121;2  5  6  1  4  1
122;2  5  6  1  4  2
123;2  5  6  2  1  1
124;2  5  6  2  1  2
125;2  5  6  2  1  3
126;2  5  6  2  1  4
127;2  5  6  2  2  1
128;2  5  6  2  2  2
129;5  1  6  1  1  1
130;5  1  6  1  1  2
131;5  1  6  1  1  3
132;5  1  6  1  1  4
133;5  1  6  1  2  1
134;5  1  6  1  2  2
135;5  1  6  1  3  1
136;5  1  6  1  3  2
137;5  1  6  1  4  1
138;5  1  6  1  4  2
139;5  1  6  2  1  1
140;5  1  6  2  1  2
141;5  1  6  2  1  3
142;5  1  6  2  1  4
143;5  1  6  2  2  1
144;5  1  6  2  2  2
145;5  2  6  1  1  1
146;5  2  6  1  1  2
147;5  2  6  1  1  3
148;5  2  6  1  1  4
149;5  2  6  1  2  1
150;5  2  6  1  2  2
151;5  2  6  1  3  1
152;5  2  6  1  3  2
153;5  2  6  1  4  1
154;5  2  6  1  4  2
155;5  2  6  2  1  1
156;5  2  6  2  1  2
157;5  2  6  2  1  3
158;5  2  6  2  1  4
159;5  2  6  2  2  1
160;5  2  6  2  2  2

